Tensor Program Optimization for the RISC-V Vector Extension Using Probabilistic Programs

RISC-V provides a flexible and scalable platform for applications ranging from embedded devices to high-performance computing clusters. Particularly, its RISC-V Vector Extension (RVV) becomes of interest for the acceleration of AI workloads. But writing software that efficiently utilizes the vector units of RISC-V CPUs without expert knowledge requires the programmer to rely on the autovectorization features of compilers or hand-crafted libraries like muRISCV-NN. Smarter approaches, like autotuning frameworks, have been missing the integration with the RISC-V RVV extension, thus heavily limiting the efficient deployment of complex AI workloads. In this paper, we present a workflow based on the TVM compiler to efficiently map AI workloads onto RISC-V vector units. Instead of relying on hand-crafted libraries, we integrated the RVV extension into TVM's MetaSchedule framework, a probabilistic program framework for tensor operation tuning. We implemented different RISC-V SoCs on an FPGA and tuned a wide range of AI workloads on them. We found that our proposal shows a mean improvement of 46% in execution latency when compared against the autovectorization feature of GCC, and 29% against muRISCV-NN. Moreover, the binary resulting from our proposal has a smaller code memory footprint, making it more suitable for embedded devices. Finally, we also evaluated our solution on a commercially available RISC-V SoC implementing the RVV 1.0 Vector Extension and found our solution is able to find mappings that are 35% faster on average than the ones proposed by LLVM. We open-sourced our proposal for the community to expand it to target other RISC-V extensions.

==> data/bpi_models_float16.csv <==
model,VLEN,type,latency [ms],perc
anomaly-detection,256,non-tuned-v,0.4401994800682402,14.456033229958473
image-classification,256,non-tuned-v,3.264062582834984,41.31407369184175
visual-wake-words,256,non-tuned-v,5.26291657263176,42.89432481602982
resnet-18,256,non-tuned-v,489.1607133287548,37.85403914681769
mobilenet-v2,256,non-tuned-v,118.42917590538778,53.08828367053134
bert-tiny,256,non-tuned-v,17300.238462685724,-1.8120708085824546
MobileLLM,256,non-tuned-v,104468.32334167008,-58.28229164505407
anomaly-detection,256,tuned-RVV,0.2799134976366144,45.60440885436604
visual-wake-words,256,tuned-RVV,4.0284812394492295,56.288658965067434
bert-tiny,256,tuned-RVV,1158.943615142174,93.1796056070263
resnet-18,256,tuned-RVV,288.32249872675106,63.36975102307121
MobileLLM,256,tuned-RVV,4403.054710363733,93.32883339655424
image-classification,256,tuned-RVV,3.8663099818317006,30.48601951706427
mobilenet-v2,256,tuned-RVV,135.5516050355752,46.305811935116346
anomaly-detection,256,non-tuned,0.514588575546865,0.0
image-classification,256,non-tuned,5.561917120802486,0.0
visual-wake-words,256,non-tuned,9.216100774006932,0.0
resnet-18,256,non-tuned,787.1158585581775,0.0
mobilenet-v2,256,non-tuned,252.4511682191295,0.0
bert-tiny,256,non-tuned,16992.3254927326,0.0
MobileLLM,256,non-tuned,66001.27042381905,0.0


==> data/bpi_models_float32.csv <==
model,VLEN,type,latency [ms],perc
anomaly-detection,256,non-tuned-v,0.453568340449965,11.832946357806104
anomaly-detection,256,tuned-RVV,0.4363253082704688,15.184739698618937
image-classification,256,non-tuned-v,3.936666336256005,34.00720503146468
visual-wake-words,256,non-tuned-v,6.057428452934978,37.48767689361301
visual-wake-words,256,tuned-RVV,4.544848521744619,53.097417250842334
resnet-18,256,non-tuned-v,720.6562606122401,17.04082207530818
resnet-18,256,tuned-RVV,485.5927690402162,44.10042744716168
mobilenet-v2,256,non-tuned-v,214.18717736560333,24.181677791432502
mobilenet-v2,256,tuned-RVV,162.91386485944557,42.33148757979725
bert-tiny,256,non-tuned-v,20369.85473386684,-2.5986426026929417
bert-tiny,256,tuned-RVV,1418.4958500568714,92.85533693515148
dcgan,256,non-tuned-v,814.8013807601511,24.638942658039234
dcgan,256,tuned-RVV,337.5735156216275,68.77779337566271
MobileLLM,256,non-tuned-v,168016.4264496663,-90.75748146410618
MobileLLM,256,tuned-RVV,6381.053338492108,92.75526988842644
image-classification,256,tuned-RVV,4.717767452323264,20.913119478015165
anomaly-detection,256,non-tuned,0.5144419845202833,0.0
image-classification,256,non-tuned,5.965297178476781,0.0
visual-wake-words,256,non-tuned,9.689974955219798,0.0
resnet-18,256,non-tuned,868.6878036164161,0.0
mobilenet-v2,256,non-tuned,282.5005501656961,0.0
bert-tiny,256,non-tuned,19853.92225192284,0.0
dcgan,256,non-tuned,1081.1968535192946,0.0
MobileLLM,256,non-tuned,88078.55144663411,0.0


==> data/bpi_models_int8.csv <==
model,VLEN,type,latency [ms],perc
anomaly-detection,256,non-tuned-v,0.4418732813926583,89.30642701848402
anomaly-detection,256,tuned-RVV,0.3810189330015504,90.77913524314049
keyword-spotting,256,non-tuned-v,1.747152517521189,97.85959568240092
keyword-spotting,256,tuned-RVV,1.2650000402272876,98.45027178754434
image-classification,256,non-tuned-v,8.76983197897101,94.52412392245147
image-classification,256,tuned-RVV,2.8968476839338915,98.19121062173227
visual-wake-words,256,non-tuned-v,5.284550292150804,96.13323785275779
visual-wake-words,256,tuned-RVV,4.261945542410716,96.88148871977256
mobilenet-v2,256,non-tuned-v,153.65065927842812,97.43662115015711
mobilenet-v2,256,tuned-RVV,154.50699979603996,97.42233468252061
anomaly-detection,256,non-tuned,4.132138829149467,0.0
keyword-spotting,256,non-tuned,81.62721889297009,0.0
image-classification,256,non-tuned,160.15395262372564,0.0
visual-wake-words,256,non-tuned,136.66602937860472,0.0
mobilenet-v2,256,non-tuned,5994.067528794887,0.0


==> data/bpi_tests_float16.csv <==
matrix_size,VLEN,type,latency [ms],perc
16,256,non-tuned-v,0.0876070622010604,-1.5841067782374953
32,256,non-tuned-v,0.1036137365998063,10.577327878198123
64,256,non-tuned-v,0.1759664223190037,38.9871000374399
128,256,non-tuned-v,0.81063698147082,44.14198680884917
256,256,non-tuned-v,10.064620023243243,11.5487633830004
512,256,non-tuned-v,124.22234943389832,0.5612656759010066
16,256,tuned-RVV,0.0680198101206203,21.128143317138917
32,256,tuned-RVV,0.0939108509033476,18.951294446173147
64,256,tuned-RVV,0.132103139800675,54.19583152752303
128,256,tuned-RVV,0.2642428224140626,81.7919988879721
256,256,tuned-RVV,1.5291566810237331,86.56126121946619
512,256,tuned-RVV,12.998438627118643,89.59488134654906
16,256,non-tuned,0.086240914036199,0.0
32,256,non-tuned,0.1158696493196657,0.0
64,256,non-tuned,0.2884085536451858,0.0
128,256,non-tuned,1.4512456407941898,0.0
256,256,non-tuned,11.378721664258684,0.0
512,256,non-tuned,124.92350217272728,0.0


==> data/bpi_tests_float32.csv <==
matrix_size,VLEN,type,latency [ms],perc
16,256,non-tuned-v,0.0446858817860584,11.958182403690296
16,256,tuned-RVV,0.0278998840317919,45.03059125820859
32,256,non-tuned-v,0.0541883223811364,25.589058343401792
32,256,tuned-RVV,0.0499066807256235,31.468572109890705
64,256,non-tuned-v,0.1611070986920333,36.63090917145261
64,256,tuned-RVV,0.0884569400564174,65.20677292087767
128,256,non-tuned-v,1.595022578125,13.95971761610435
128,256,tuned-RVV,0.424182238095238,77.11834299496233
256,256,non-tuned-v,12.532278777777776,12.18695118308651
256,256,tuned-RVV,3.27716052173913,77.03710059605228
512,256,non-tuned-v,148.1335896,16.525019637586652
512,256,tuned-RVV,28.8369058,83.75007213510632
16,256,non-tuned,0.0507552922077922,0.0
32,256,non-tuned,0.072823056898288,0.0
64,256,non-tuned,0.25423608984375,0.0
128,256,non-tuned,1.8538090925925923,0.0
256,256,non-tuned,14.271545,0.0
512,256,non-tuned,177.4586696,0.0


==> data/bpi_tests_int8.csv <==
matrix_size,VLEN,type,latency [ms],perc
16,256,non-tuned-v,0.0877300074138974,45.396691039956885
16,256,tuned-RVV,0.0617235523538389,61.583153830280345
32,256,non-tuned-v,0.0904515746208893,84.81773271384367
32,256,tuned-RVV,0.084451881421607,85.8247792596691
64,256,non-tuned-v,0.1918591283497091,94.78481016126742
64,256,tuned-RVV,0.1237000100831363,96.63753796243248
128,256,non-tuned-v,0.9737760184886786,96.29457417196544
128,256,tuned-RVV,0.4125243151463229,98.4302568321534
256,256,non-tuned-v,10.524774704392383,94.68871782532669
256,256,tuned-RVV,2.44599958340916,98.76563685670176
512,256,non-tuned-v,181.43314256499508,88.26466508591015
512,256,tuned-RVV,23.42161490191432,98.48505906243486
16,256,non-tuned,0.1606679321908775,0.0
32,256,non-tuned,0.5957711909298675,0.0
64,256,non-tuned,3.6788522428233454,0.0
128,256,non-tuned,26.279733117885407,0.0
256,256,non-tuned,198.15883167683023,0.0
512,256,non-tuned,1546.0414542337437,0.0


==> data/qemu_models.csv <==
target,model,total_model_text_size_reduction,rvv_instructions,other_instructions,rvv_load_perc,rvv_store_perc,rvv_reduction_perc,rvv_elementwise_perc,rvv_configuration_perc,rvv_other_perc
muRISCV-NN,anomaly-detection,0.0,41545,102065,13.546756529064869,11.897941990612589,4.024551690937537,11.106029606450836,42.664580575279814,16.760139607654352
tuned-RVV,anomaly-detection,-70.8133971291866,17842,48148,12.991817060867616,0.4932182490752158,12.240780181593992,12.621903374061205,37.338863356126,24.313417778275976
muRISCV-NN,image-classification,0.0,20359,127472700,22.466722334102855,23.311557542118965,0.049118326047448306,28.017093177464513,11.881723070877744,14.273785549388476
tuned-RVV,image-classification,63.72767857142857,6271858,7925871,18.06195229547608,13.961859468119336,10.775913612840087,10.892242777180224,38.97714202075366,7.330889825630619
muRISCV-NN,keyword-spotting,0.0,25167,34980938,31.93070290459729,32.16116342829896,0.04768148766241507,32.40751778122144,1.2357452219175904,2.2171891763023006
tuned-RVV,keyword-spotting,90.8,280232,4943357,16.10237232007765,1.9712238431014302,11.423392046589969,11.780239230351993,34.63416026720717,24.088612292671787
muRISCV-NN,mobilenet-v2,0.0,258594,3002527581,25.56439824589898,26.386923130467064,0.0,29.50223129693651,7.7082221551930825,10.838225171504366
tuned-RVV,mobilenet-v2,84.97474747474747,85960199,420280068,17.600822445746083,9.838922080671312,10.788077631137174,10.986391504282116,37.17326666495968,13.612519673203641
muRISCV-NN,visual-wake-words,0.0,10541,95589964,21.914429371027417,24.324067925244286,0.01897353192296746,26.75268001138412,7.523005407456598,19.466843752964614
tuned-RVV,visual-wake-words,76.6,1261764,15582509,21.728389778120157,8.907291696386963,9.860639549075739,10.077478831223589,32.80320250062611,16.622997644567448


==> data/qemu_tests.csv <==
target,matrix_sizes,total_model_text_size_reduction,rvv_instructions,other_instructions,rvv_load_perc,rvv_store_perc,rvv_reduction_perc,rvv_elementwise_perc,rvv_configuration_perc,rvv_other_perc
tuned-RVV,16,83.41968911917098,2018,6727,14.271555996035678,25.37165510406343,12.685827552031714,12.685827552031714,34.93557978196234,0.049554013875123884
muRISCV-NN,16,0.0,5824,15849,13.186813186813186,11.263736263736265,4.395604395604396,10.43956043956044,42.857142857142854,17.857142857142858
tuned-RVV,32,84.1025641025641,8450,26451,12.875739644970414,0.378698224852071,12.118343195266272,12.497041420118343,37.50295857988166,24.62721893491124
muRISCV-NN,32,0.0,23136,58762,13.278008298755188,11.341632088520056,4.426002766251729,10.511756569847856,42.46196403872752,17.98063623789765
tuned-RVV,64,76.41025641025641,33282,93047,13.076137251367106,0.3845922720990325,12.30695270716904,12.691544979268073,37.30845502073193,24.232317769364823
muRISCV-NN,64,0.0,92224,226174,13.324080499653018,11.380985426786953,4.441360166551006,10.54823039555864,42.26231783483692,18.043025676613464
tuned-RVV,128,83.58974358974359,134146,443617,12.976905759396479,0.3816736988057788,12.213558361784921,12.5952320605907,37.404767939409304,24.427862180012824
muRISCV-NN,128,0.0,369920,847294,13.28719723183391,11.453287197231834,4.429065743944637,10.588235294117647,41.86851211072664,18.37370242214533
tuned-RVV,256,83.58974358974359,532482,1545385,13.076873960058744,0.38461394000172777,12.307646080055289,12.692260020057017,37.30773997994299,24.23086601988424
muRISCV-NN,256,0.0,1964800,4658622,13.993485342019545,12.651465798045603,3.3355048859934855,11.986970684039088,44.05211726384365,13.980456026058633
tuned-RVV,512,84.18367346938776,4804613,9932040,11.594190832851679,0.3836729409840085,10.912179607389815,11.253185220120747,33.07756524823123,32.779206150422525
muRISCV-NN,512,0.0,11734528,29669310,14.730136567913085,13.83131899297526,2.2339543610105155,13.386273397617698,46.45490640952921,9.36341027095423


==> data/saturn_models_1024_float16.csv <==
model,VLEN,type,latency [ms],perc
anomaly-detection,1024,non-tuned,57.501,0.0
image-classification,1024,non-tuned,1901.9770000000003,0.0
visual-wake-words,1024,non-tuned,1509.7138000000004,0.0
mobilenet-v2,1024,non-tuned,48879.66559999998,0.0
anomaly-detection,1024,non-tuned-O3,22.6654,60.58259856350325
image-classification,1024,non-tuned-O3,1151.3872,39.46366333557137
mobilenet-v2,1024,non-tuned-O3,18906.87519999999,61.31954879822255
visual-wake-words,1024,non-tuned-O3,926.6698,38.61950523337604
anomaly-detection,1024,tuned-RVV,6.580599999999999,88.55567729256883
image-classification,1024,tuned-RVV,461.9996,75.7095064766819
visual-wake-words,1024,tuned-RVV,419.3152000000003,72.22551718080605
mobilenet-v2,1024,tuned-RVV,11886.963600000005,75.68116832615972


==> data/saturn_models_1024_float32.csv <==
model,VLEN,type,latency [ms],perc
anomaly-detection,1024,non-tuned-O3,23.9036,58.878356758244585
image-classification,1024,non-tuned-O3,1509.3268,29.07029552625871
visual-wake-words,1024,non-tuned-O3,1046.2357999999997,34.52118675943787
anomaly-detection,1024,tuned-RVV,11.3558,80.46448416453062
image-classification,1024,tuned-RVV,666.1824,68.6932473751823
visual-wake-words,1024,tuned-RVV,554.5354000000001,65.29432476705497
mobilenet-v2,1024,tuned-RVV,17154.803799999998,66.2029110590127
anomaly-detection,1024,non-tuned,58.129,0.0
image-classification,1024,non-tuned,2127.9192000000003,0.0
visual-wake-words,1024,non-tuned,1597.8233999999995,0.0
mobilenet-v2,1024,non-tuned,50758.229,0.0
mobilenet-v2,1024,non-tuned-O3,21908.53740000001,56.83746688640377


==> data/saturn_models_1024_int8.csv <==
model,VLEN,type,latency [ms],perc
anomaly-detection,1024,muRISCV-NN,8.330640000000002,82.90793150566887
keyword-spotting,1024,muRISCV-NN,165.936,62.34746543820628
image-classification,1024,muRISCV-NN,445.46956,75.77205619613673
visual-wake-words,1024,muRISCV-NN,657.1346,49.895404252879246
anomaly-detection,1024,non-tuned-O3,3.611799999999999,92.58962900955687
keyword-spotting,1024,non-tuned-O3,297.5926,32.47326886972054
image-classification,1024,non-tuned-O3,1089.9626,40.71973712162803
anomaly-detection,1024,tuned-RVV,4.2572,91.26545451561148
keyword-spotting,1024,tuned-RVV,129.4314,70.63072352062635
image-classification,1024,tuned-RVV,384.8618,79.06835640429918
visual-wake-words,1024,tuned-RVV,395.0503999999999,69.87855974751847
mobilenet-v2,1024,muRISCV-NN,19590.4912,61.24668845034798
anomaly-detection,1024,non-tuned,48.73980000000001,0.0
keyword-spotting,1024,non-tuned,440.7034,0.0
image-classification,1024,non-tuned,1838.6602000000005,0.0
visual-wake-words,1024,non-tuned,1311.5256,0.0
mobilenet-v2,1024,non-tuned,50551.78620000001,0.0
visual-wake-words,1024,non-tuned-O3,871.4312000000003,33.555913815178265
mobilenet-v2,1024,tuned-RVV,15863.062400000006,68.6201742956414
mobilenet-v2,1024,non-tuned-O3,0.0,0.0
mobilenet-v2,1024,non-tuned-O3,0.0,0.0


==> data/saturn_models_vlen_float16_tuned-RVV.csv <==
model,VLEN,type,vlen_improvement
anomaly-detection,1024,tuned-RVV,-0.14609648455333787
image-classification,1024,tuned-RVV,-3.030849068595857
visual-wake-words,1024,tuned-RVV,-0.8429811692841168
mobilenet-v2,1024,tuned-RVV,4.435640523065531
anomaly-detection,512,tuned-RVV,-0.2221884035915344
image-classification,512,tuned-RVV,-7.361359829976654
visual-wake-words,512,tuned-RVV,-1.911209446622256
mobilenet-v2,512,tuned-RVV,4.5668133990469135
anomaly-detection,256,tuned-RVV,0.0
image-classification,256,tuned-RVV,0.0
visual-wake-words,256,tuned-RVV,0.0
mobilenet-v2,256,tuned-RVV,0.0


==> data/saturn_models_vlen_float32_tuned-RVV.csv <==
model,VLEN,type,vlen_improvement
anomaly-detection,1024,tuned-RVV,7.833779725671599
image-classification,1024,tuned-RVV,0.48926160842404354
visual-wake-words,1024,tuned-RVV,3.688102062905575
mobilenet-v2,1024,tuned-RVV,-0.49378836425734235
anomaly-detection,512,tuned-RVV,8.332115899683455
image-classification,512,tuned-RVV,0.3387218731337532
visual-wake-words,512,tuned-RVV,1.7341634790533889
mobilenet-v2,512,tuned-RVV,-3.6659241073946993
anomaly-detection,256,tuned-RVV,0.0
image-classification,256,tuned-RVV,0.0
visual-wake-words,256,tuned-RVV,0.0
mobilenet-v2,256,tuned-RVV,0.0


==> data/saturn_models_vlen_int8.csv <==
model,VLEN,type,latency [ms],perc
anomaly-detection,1024,muRISCV-NN,8.330640000000002,82.90793150566887
keyword-spotting,1024,muRISCV-NN,165.936,62.34746543820628
image-classification,1024,muRISCV-NN,445.46956,75.77205619613673
visual-wake-words,1024,muRISCV-NN,657.1346,49.895404252879246
anomaly-detection,1024,non-tuned-O3,3.611799999999999,92.58962900955687
keyword-spotting,1024,non-tuned-O3,297.5926,32.47326886972054
image-classification,1024,non-tuned-O3,1089.9626,40.71973712162803
anomaly-detection,1024,tuned-RVV,4.2572,91.26545451561148
keyword-spotting,1024,tuned-RVV,129.4314,70.63072352062635
image-classification,1024,tuned-RVV,384.8618,79.06835640429918
visual-wake-words,1024,tuned-RVV,395.0503999999999,69.87855974751847
mobilenet-v2,1024,muRISCV-NN,19590.4912,61.24668845034798
anomaly-detection,1024,non-tuned,48.73980000000001,0.0
keyword-spotting,1024,non-tuned,440.7034,0.0
image-classification,1024,non-tuned,1838.6602000000005,0.0
visual-wake-words,1024,non-tuned,1311.5256,0.0
mobilenet-v2,1024,non-tuned,50551.78620000001,0.0
visual-wake-words,1024,non-tuned-O3,871.4312000000003,33.555913815178265
mobilenet-v2,1024,tuned-RVV,15863.062400000006,68.6201742956414
anomaly-detection,512,non-tuned,48.73980000000001,0.0
keyword-spotting,512,non-tuned,440.7034,0.0
image-classification,512,non-tuned,1838.6602000000005,0.0
visual-wake-words,512,non-tuned,1311.5256,0.0
mobilenet-v2,512,non-tuned,50551.78620000001,0.0
anomaly-detection,512,tuned-RVV,4.1958,91.39142959142222
keyword-spotting,512,tuned-RVV,121.04380000000002,72.53395367496597
image-classification,512,tuned-RVV,369.5546,79.90087564847491
visual-wake-words,512,tuned-RVV,396.3631999999999,69.77846257823714
mobilenet-v2,512,tuned-RVV,15976.286200000006,68.39619843146114
anomaly-detection,512,muRISCV-NN,6.7828,86.08365237444552
keyword-spotting,512,muRISCV-NN,152.1,65.4869919315349
image-classification,512,muRISCV-NN,370.9874,79.82294934104736
visual-wake-words,512,muRISCV-NN,478.1098,63.545522862840045
mobilenet-v2,512,muRISCV-NN,48770.6526,3.5233841054661053
anomaly-detection,512,non-tuned-O3,3.6398,92.53218109224905
keyword-spotting,512,non-tuned-O3,301.90860000000004,31.493925392905968
image-classification,512,non-tuned-O3,1084.937,40.99306658185131
visual-wake-words,512,non-tuned-O3,901.7846000000002,31.241555635665808
anomaly-detection,256,non-tuned,48.73980000000001,0.0
keyword-spotting,256,non-tuned,440.7034,0.0
image-classification,256,non-tuned,1838.6602000000005,0.0
visual-wake-words,256,non-tuned,1311.5256,0.0
mobilenet-v2,256,non-tuned,50551.78620000001,0.0
anomaly-detection,256,muRISCV-NN,6.3154,87.04262225121974
keyword-spotting,256,muRISCV-NN,136.6808,68.98576230634936
image-classification,256,muRISCV-NN,350.177,80.95477348125554
visual-wake-words,256,muRISCV-NN,361.8718,72.40833118316561
mobilenet-v2,256,muRISCV-NN,48680.208,3.7022988517070647
anomaly-detection,256,non-tuned-O3,4.4798,90.80874357301425
keyword-spotting,256,non-tuned-O3,304.1636,30.98224338636825
image-classification,256,non-tuned-O3,1062.5754000000002,42.2092565010109
visual-wake-words,256,non-tuned-O3,908.6872000000004,30.715252527285745
anomaly-detection,256,tuned-RVV,4.3942,90.98437006306962
keyword-spotting,256,tuned-RVV,119.9972,72.77143766079408
image-classification,256,tuned-RVV,371.5254,79.79368890456213
visual-wake-words,256,tuned-RVV,392.4581999999999,70.07620743354153
mobilenet-v2,256,tuned-RVV,15865.678599999996,68.61499900867996
mobilenet-v2,1024,non-tuned-O3,0.0,0.0
mobilenet-v2,1024,non-tuned-O3,0.0,0.0


==> data/saturn_models_vlen_int8_muRISCV-NN.csv <==
model,VLEN,type,vlen_improvement
anomaly-detection,1024,muRISCV-NN,-31.909934445957536
keyword-spotting,1024,muRISCV-NN,-21.404030412464664
image-classification,1024,muRISCV-NN,-27.21268387129936
visual-wake-words,1024,muRISCV-NN,-81.59320510744412
mobilenet-v2,1024,muRISCV-NN,59.75676357011457
anomaly-detection,512,muRISCV-NN,-7.400956392310852
keyword-spotting,512,muRISCV-NN,-11.281174824847373
image-classification,512,muRISCV-NN,-5.942823200838421
visual-wake-words,512,muRISCV-NN,-32.121320312884286
mobilenet-v2,512,muRISCV-NN,-0.18579337212364117
anomaly-detection,256,muRISCV-NN,0.0
keyword-spotting,256,muRISCV-NN,0.0
image-classification,256,muRISCV-NN,0.0
visual-wake-words,256,muRISCV-NN,0.0
mobilenet-v2,256,muRISCV-NN,0.0


==> data/saturn_models_vlen_int8_tuned-RVV.csv <==
model,VLEN,type,vlen_improvement
anomaly-detection,1024,tuned-RVV,3.1177461198852936
keyword-spotting,1024,tuned-RVV,-7.862016780391533
image-classification,1024,tuned-RVV,-3.5896334409437487
visual-wake-words,1024,tuned-RVV,-0.6605034625343519
mobilenet-v2,1024,tuned-RVV,0.016489682325907425
anomaly-detection,512,tuned-RVV,4.515042556096661
keyword-spotting,512,tuned-RVV,-0.8721870176970897
image-classification,512,tuned-RVV,0.53046171271197
visual-wake-words,512,tuned-RVV,-0.9950104240400566
mobilenet-v2,512,tuned-RVV,-0.6971501363957436
anomaly-detection,256,tuned-RVV,0.0
keyword-spotting,256,tuned-RVV,0.0
image-classification,256,tuned-RVV,0.0
visual-wake-words,256,tuned-RVV,0.0
mobilenet-v2,256,tuned-RVV,0.0


==> data/saturn_tests_1024_float16.csv <==
matrix_size,VLEN,type,latency [ms],perc
16,1024,non-tuned,1.0272,0.0
32,1024,non-tuned,7.2348,0.0
64,1024,non-tuned,61.1254,0.0
128,1024,non-tuned,513.2964,0.0
256,1024,non-tuned,4005.2936,0.0
512,1024,non-tuned,33926.496,0.0
32,1024,non-tuned-O3,13.9468,-92.77381544755902
64,1024,non-tuned-O3,47.3612,22.517971252539866
128,1024,non-tuned-O3,497.1634,3.1430183418391255
256,1024,non-tuned-O3,3995.764,0.23792512988310885
16,1024,non-tuned-O3,0.3345999999999999,67.4260124610592
16,1024,tuned-RVV,0.2817999999999999,72.56619937694705
32,1024,tuned-RVV,1.0544,85.42599657212362
64,1024,tuned-RVV,6.9862,88.57070873973831
128,1024,tuned-RVV,46.2458,90.99042970104601
256,1024,tuned-RVV,331.201,91.73091830271818
512,1024,tuned-RVV,2684.9216,92.0860627634519
512,1024,non-tuned-O3,33926.827,-0.0009756386276917958


==> data/saturn_tests_1024_float32.csv <==
matrix_size,VLEN,type,latency [ms],perc
16,1024,non-tuned,0.9908,0.0
32,1024,non-tuned,8.3582,0.0
64,1024,non-tuned,65.6162,0.0
128,1024,non-tuned,514.5906,0.0
256,1024,non-tuned,3998.758,0.0
512,1024,non-tuned,39538.9412,0.0
16,1024,non-tuned-O3,1.143,-15.361324182478805
32,1024,non-tuned-O3,5.9726,28.54203058074705
64,1024,non-tuned-O3,52.0702,20.64429211078972
128,1024,non-tuned-O3,579.8870000000001,-12.688999760197731
256,1024,non-tuned-O3,4534.856,-13.406612753259887
512,1024,non-tuned-O3,39012.761,1.330789808807532
16,1024,tuned-RVV,0.2312,76.66532095276546
32,1024,tuned-RVV,1.2626,84.89387667201072
64,1024,tuned-RVV,10.1762,84.49132988499792
128,1024,tuned-RVV,81.011,84.25719397128515
256,1024,tuned-RVV,582.0932,85.44315009810546
512,1024,tuned-RVV,5211.9734,86.81812602508434


==> data/saturn_tests_1024_int8.csv <==
matrix_size,VLEN,type,latency [ms],perc
16,1024,non-tuned,0.8735999999999999,0.0
32,1024,non-tuned,6.944599999999999,0.0
64,1024,non-tuned,51.78339999999999,0.0
128,1024,non-tuned,437.2608000000001,0.0
256,1024,non-tuned,3435.6918,0.0
512,1024,non-tuned,31272.628,0.0
16,1024,non-tuned-O3,1.233,-41.14010989010991
32,1024,non-tuned-O3,5.234000000000001,24.63208824122338
64,1024,non-tuned-O3,53.725,-3.7494641139824894
128,1024,non-tuned-O3,555.6095999999999,-27.065952401861725
256,1024,non-tuned-O3,4218.6318,-22.788423571637015
512,1024,non-tuned-O3,34681.9802,-10.902032921569615
16,1024,muRISCV-NN,0.5065200000000001,42.01923076923075
32,1024,muRISCV-NN,2.25056,67.59266192437289
64,1024,muRISCV-NN,12.36972,76.11257661721709
128,1024,muRISCV-NN,77.06164,82.3762752114985
256,1024,muRISCV-NN,413.74772,87.95736800373072
512,1024,muRISCV-NN,2516.22912,91.95389296991607
16,1024,tuned-RVV,0.1766,79.78479853479853
32,1024,tuned-RVV,0.8921999999999999,87.1526077815857
64,1024,tuned-RVV,5.1696,90.01687799565111
128,1024,tuned-RVV,34.2128,92.17565352302333
256,1024,tuned-RVV,250.4444,92.71051029664535
512,1024,tuned-RVV,1913.568,93.88101313391378


==> data/saturn_tests_vlen_float16_tuned-RVV.csv <==
matrix_size,VLEN,type,vlen_improvement
16,1024,tuned-RVV,0.3536067892503932
32,1024,tuned-RVV,-3.2308596044644524
64,1024,tuned-RVV,-2.578333773823161
128,1024,tuned-RVV,-0.7625970132343295
256,1024,tuned-RVV,5.552805289939461
512,1024,tuned-RVV,1.8310057522494692
16,512,tuned-RVV,-9.971711456859934
32,512,tuned-RVV,-6.814176620325032
64,512,tuned-RVV,-0.9602678178134136
128,512,tuned-RVV,-0.5643217897934023
256,512,tuned-RVV,6.811241919827364
512,512,tuned-RVV,6.297624321407571
16,256,tuned-RVV,0.0
32,256,tuned-RVV,0.0
64,256,tuned-RVV,0.0
128,256,tuned-RVV,0.0
256,256,tuned-RVV,0.0
512,256,tuned-RVV,0.0


==> data/saturn_tests_vlen_float32_tuned-RVV.csv <==
matrix_size,VLEN,type,vlen_improvement
16,1024,tuned-RVV,-9.885931558935352
32,1024,tuned-RVV,0.8169677926158653
64,1024,tuned-RVV,4.601106215430769
128,1024,tuned-RVV,3.185829286014767
256,1024,tuned-RVV,12.628844315720208
512,1024,tuned-RVV,1.479165931820751
16,512,tuned-RVV,-3.136882129277564
32,512,tuned-RVV,-4.57187745483111
64,512,tuned-RVV,0.6899784381737977
128,512,tuned-RVV,9.900713220390852
256,512,tuned-RVV,3.4004452513725183
512,512,tuned-RVV,2.3150321443819255
16,256,tuned-RVV,0.0
32,256,tuned-RVV,0.0
64,256,tuned-RVV,0.0
128,256,tuned-RVV,0.0
256,256,tuned-RVV,0.0
512,256,tuned-RVV,0.0


==> data/saturn_tests_vlen_int8.csv <==
matrix_size,VLEN,type,latency [ms],perc
16,1024,non-tuned,0.8735999999999999,0.0
32,1024,non-tuned,6.944599999999999,0.0
64,1024,non-tuned,51.78339999999999,0.0
128,1024,non-tuned,437.2608000000001,0.0
256,1024,non-tuned,3435.6918,0.0
512,1024,non-tuned,31272.628,0.0
16,1024,non-tuned-O3,1.233,-41.14010989010991
32,1024,non-tuned-O3,5.234000000000001,24.63208824122338
64,1024,non-tuned-O3,53.725,-3.7494641139824894
128,1024,non-tuned-O3,555.6095999999999,-27.065952401861725
256,1024,non-tuned-O3,4218.6318,-22.788423571637015
512,1024,non-tuned-O3,34681.9802,-10.902032921569615
16,1024,muRISCV-NN,0.5065200000000001,42.01923076923075
32,1024,muRISCV-NN,2.25056,67.59266192437289
64,1024,muRISCV-NN,12.36972,76.11257661721709
128,1024,muRISCV-NN,77.06164,82.3762752114985
256,1024,muRISCV-NN,413.74772,87.95736800373072
512,1024,muRISCV-NN,2516.22912,91.95389296991607
16,1024,tuned-RVV,0.1766,79.78479853479853
32,1024,tuned-RVV,0.8921999999999999,87.1526077815857
64,1024,tuned-RVV,5.1696,90.01687799565111
128,1024,tuned-RVV,34.2128,92.17565352302333
256,1024,tuned-RVV,250.4444,92.71051029664535
512,1024,tuned-RVV,1913.568,93.88101313391378
16,512,non-tuned,0.8735999999999999,0.0
32,512,non-tuned,6.944599999999999,0.0
64,512,non-tuned,51.78339999999999,0.0
128,512,non-tuned,437.2608000000001,0.0
256,512,non-tuned,3435.6918,0.0
512,512,non-tuned,31272.628,0.0
16,512,tuned-RVV,0.1616,81.50183150183152
32,512,tuned-RVV,0.847,87.80347320220028
64,512,tuned-RVV,5.0648,90.2192594538018
128,512,tuned-RVV,33.58100000000001,92.32014395070401
256,512,tuned-RVV,249.9078,92.72612869408135
512,512,tuned-RVV,1934.0,93.81567804279193
16,512,muRISCV-NN,0.4632,46.97802197802197
32,512,muRISCV-NN,2.087,69.94787316764105
64,512,muRISCV-NN,11.7044,77.3973898971485
128,512,muRISCV-NN,60.5378,86.15521903632799
256,512,muRISCV-NN,352.5168,89.73956860740536
512,512,muRISCV-NN,2323.856,92.56904152730625
16,512,non-tuned-O3,0.8077999999999999,7.532051282051292
32,512,non-tuned-O3,5.1112,26.40036863174264
64,512,non-tuned-O3,52.2636,-0.9273242004194463
128,512,non-tuned-O3,528.3002,-20.82038911331634
256,512,non-tuned-O3,3939.1910000000007,-14.65495828234653
512,512,non-tuned-O3,34163.1388,-9.242941782826822
16,256,non-tuned,0.8735999999999999,0.0
32,256,non-tuned,6.944599999999999,0.0
64,256,non-tuned,51.78339999999999,0.0
128,256,non-tuned,437.2608000000001,0.0
256,256,non-tuned,3435.6918,0.0
512,256,non-tuned,31272.628,0.0
16,256,muRISCV-NN,0.4438,49.19871794871795
32,256,muRISCV-NN,2.0056000000000003,71.12000691184517
64,256,muRISCV-NN,9.918399999999998,80.84637161715916
128,256,muRISCV-NN,54.4724,87.5423545856386
256,256,muRISCV-NN,341.825,90.05076648609752
512,256,muRISCV-NN,2386.273,92.36945164953838
16,256,non-tuned-O3,0.6111999999999999,30.03663003663005
32,256,non-tuned-O3,5.2254,24.755925467269535
64,256,non-tuned-O3,52.5838,-1.5456690754179978
128,256,non-tuned-O3,527.709,-20.685183762184913
256,256,non-tuned-O3,4204.135,-22.36647652737653
512,256,non-tuned-O3,33921.6228,-8.470649796365041
16,256,tuned-RVV,0.1576,81.95970695970696
32,256,tuned-RVV,0.8472,87.80059326671082
64,256,tuned-RVV,5.0204,90.30500121660609
128,256,tuned-RVV,36.3154,91.69479633207459
256,256,tuned-RVV,261.92299999999994,92.37641164437392
512,256,tuned-RVV,2022.8926,93.53142754743861


==> data/saturn_tests_vlen_int8_muRISCV-NN.csv <==
matrix_size,VLEN,type,vlen_improvement
16,1024,muRISCV-NN,-14.132492113564695
32,1024,muRISCV-NN,-12.213801356202623
64,1024,muRISCV-NN,-24.71487336667206
128,1024,muRISCV-NN,-41.46914767845734
256,1024,muRISCV-NN,-21.04080157975573
512,1024,muRISCV-NN,-5.4459871104437685
16,512,muRISCV-NN,-4.371338440739079
32,512,muRISCV-NN,-4.058635819704822
64,512,muRISCV-NN,-18.006936602677868
128,512,muRISCV-NN,-11.134813226514707
256,512,muRISCV-NN,-3.127857821984934
512,512,muRISCV-NN,2.6156688694042933
16,256,muRISCV-NN,0.0
32,256,muRISCV-NN,0.0
64,256,muRISCV-NN,0.0
128,256,muRISCV-NN,0.0
256,256,muRISCV-NN,0.0
512,256,muRISCV-NN,0.0


==> data/saturn_tests_vlen_int8_tuned-RVV.csv <==
matrix_size,VLEN,type,vlen_improvement
16,1024,tuned-RVV,-12.055837563451789
32,1024,tuned-RVV,-5.311614730878179
64,1024,tuned-RVV,-2.971874751015846
128,1024,tuned-RVV,5.789830209773252
256,1024,tuned-RVV,4.382433005119804
512,1024,tuned-RVV,5.404369960125413
16,512,tuned-RVV,-2.53807106598985
32,512,tuned-RVV,0.023607176581678234
64,512,tuned-RVV,-0.8843916819376851
128,512,tuned-RVV,7.529587998479948
256,512,tuned-RVV,4.587302375125491
512,512,tuned-RVV,4.394331167161317
16,256,tuned-RVV,0.0
32,256,tuned-RVV,0.0
64,256,tuned-RVV,0.0
128,256,tuned-RVV,0.0
256,256,tuned-RVV,0.0
512,256,tuned-RVV,0.0

